Taming AI Agents with seL4

Every limit on what an AI agent can do is only as strong as the code that enforces it. Today that code includes an operating system kernel, a container runtime and the proxies around them, too much to verify and with a long record of escapes. We explore enforcing these limits with seL4, a small, formally verified capability-based microkernel. Each agent and tool runs in its own protection domain, where an agent can call a tool or hand work to another agent only through a granted capability. These capabilities can be fixed before the system boots, which enables checking what a whole team of agents can do before it runs, and finding risks that checking one agent at a time misses. On the AgentDojo benchmark, we demonstrate that limiting agents through capabilities enforced by the seL4 kernel cuts successful prompt-injection attacks from 48% to 7%, while agents still complete their tasks.

==> figures/data/dojo-part1.dat <==
arm utilno utilnolo utilnohi utilatt utilattlo utilatthi asr asrlo asrhi
a1 62.2 15.4 14.4 45.6 5.7 6.1 52.3 5.7 5.4
a0 67.6 13.5 13.5 46.5 5.8 5.7 47.9 5.5 5.4
a6 57.7 14.5 14.4 43.2 5.9 5.5 7.0 2.6 2.9

